Isotonic Recalibration under a Low Signal-to-Noise Ratio

Insurance pricing systems should fulfill the auto-calibration property to ensure that there is no systematic cross-financing between different price cohorts. Often, regression models are not auto-calibrated. We propose to apply isotonic recalibration to a given regression model to ensure auto-calibration. Our main result proves that under a low signal-to-noise ratio, this isotonic recalibration step leads to explainable pricing systems because the resulting isotonically recalibrated regression functions have a low complexity.

==> V3 (final document)/Code/DataSweden.txt <==
'data.frame':   62036 obs. of  9 variables:
 $ OwnerAge   : num  18 18 18 18 18 18 18 18 18 18 ...
 $ Gender     : Factor w/ 2 levels "Female","Male": 1 1 1 1 1 1 1 1 1 1 ...
 $ Area       : Factor w/ 7 levels "Zone 1","Zone 2",..: 1 1 1 1 2 2 2 3 3 3 ...
 $ RiskClass  : int  1 2 3 3 1 1 3 1 1 1 ...
 $ VehAge     : num  8 11 9 9 11 12 24 4 6 6 ...
 $ BonusClass : int  2 2 3 4 1 1 2 1 1 2 ...
 $ Exposure   : num  1 0.778 0.499 0.501 0.929 ...
 $ ClaimNb    : int  0 0 0 0 0 0 0 0 0 0 ...
 $ ClaimAmount: int  0 0 0 0 0 0 0 0 0 0 ...

